Quantisation Scale-Spaces

Recently, sparsification scale-spaces have been obtained as a sequence of inpainted images by gradually removing known image data. Thus, these scale-spaces rely on spatial sparsity. In the present paper, we show that sparsification of the co-domain, the set of admissible grey values, also constitutes scale-spaces with induced hierarchical quantisation techniques. These quantisation scale-spaces are closely tied to information theoretical measures for coding cost, and therefore particularly interesting for inpainting-based compression. Based on this observation, we propose a sparsification algorithm for the grey-value domain that outperforms uniform quantisation as well as classical clustering approaches.

==> data/pyrspars.txt <==
 10.0066 1.4359 2.4750 32.0000 77
 20.0525 2.7493 1.7831 22.0000 70
 30.1514 3.8465 1.4458 18.0000 56
 40.1538 4.8818 1.2853 15.0000 68
 50.2209 5.9062 1.1138 14.0000 40
 60.1056 6.9112 1.0565 12.0000 67
 70.0328 7.8336 0.9322 12.0000 30
 80.6383 8.5284 0.8777 11.0000 33
 90.2047 9.4030 0.8490 10.0000 44
 100.2067 10.5531 0.7794 10.0000 25
 110.0072 10.9510 0.7683 9.0000 42
 120.0216 11.6713 0.7302 8.7500 34
 130.8187 12.6333 0.7029 8.2500 38
 140.4927 13.3069 0.6760 8.0000 35
 150.3277 13.9380 0.6523 7.7500 33
 160.7042 14.6563 0.6309 7.5000 31
 170.7446 15.4632 0.6019 7.5000 23
 180.7731 16.2528 0.5868 7.2500 23
 192.5362 17.0850 0.5679 7.0000 24
 201.8474 17.5582 0.5563 6.7500 27
 210.3819 18.2528 0.5407 6.7500 21
 220.0718 19.1896 0.5406 6.2500 32
 231.2563 19.7044 0.5217 6.2500 26
 241.0245 20.5734 0.5153 6.0000 29
 251.6949 21.2949 0.4997 6.0000 24
 262.2673 22.1317 0.4926 5.7500 28
 271.5561 22.6165 0.4810 5.7500 24
 280.4567 23.2769 0.4710 5.7500 20
 291.7401 23.7751 0.4658 5.5000 24
 300.7361 24.4191 0.4575 5.5000 20
 310.7408 25.1997 0.4543 5.2500 25
 322.0103 25.9727 0.4441 5.2500 21
 332.6832 26.6405 0.4323 5.2500 19
 351.1011 27.7402 0.4251 5.0000 21
 360.0692 28.5227 0.4173 5.0000 19
 371.9856 29.1043 0.4129 4.7500 25
 382.8412 29.4863 0.4058 4.7500 22
 390.4775 29.9857 0.4010 4.7500 20
 400.0010 30.8775 0.3944 4.7500 18
 410.0327 31.4990 0.3915 4.5000 25
 420.6710 31.8277 0.3866 4.5000 22
 433.0818 32.4688 0.3804 4.5000 19
 442.0172 33.3793 0.3759 4.5000 17
 453.9320 34.2345 0.3723 4.2500 24
 464.2064 34.3924 0.3674 4.2500 22
 471.9357 34.7144 0.3650 4.2500 20
 482.9698 35.4140 0.3599 4.2500 18
 496.1657 35.9555 0.3516 4.2500 17
 501.1295 36.5465 0.3498 4.2500 16


==> data/pyrspars8_log.txt <==
 8.00 256 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 255 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 254 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 253 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 252 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 251 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 250 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 249 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 248 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 247 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 246 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 245 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 244 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 243 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 242 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 241 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 240 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 239 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 238 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 237 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 236 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 235 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 234 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 233 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 232 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 231 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 230 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 229 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 228 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 227 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 226 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 225 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 224 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 223 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 222 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 221 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 220 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 219 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 218 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 217 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 216 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 215 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 214 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 213 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 212 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 211 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 210 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 209 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 208 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 207 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 206 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 205 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 204 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 203 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 202 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 201 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 200 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 199 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 198 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 197 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 196 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 195 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 194 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 193 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 192 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 191 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 190 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 189 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 188 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 187 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 186 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 185 22.5628 0.0147 0.8662 13.9003 0.9758 1401
 8.00 184 22.4815 0.0765 0.8628 13.8534 0.9723 1392
 8.00 183 22.3644 0.2293 0.8585 13.7790 0.9681 1383
 8.00 182 22.2457 0.4734 0.8541 13.7050 0.9636 1374
 8.00 181 22.1701 0.8262 0.8495 13.6752 0.9590 1365
 8.00 180 22.1026 1.2451 0.8453 13.6499 0.9548 1357
 8.00 179 22.0820 1.2523 0.8439 13.6426 0.9535 1348
 8.00 178 22.0435 1.2943 0.8418 13.6250 0.9514 1339
 8.00 177 22.0197 1.3038 0.8406 13.6137 0.9501 1330
 8.00 176 21.9747 1.5052 0.8373 13.6016 0.9468 1321
 8.00 175 21.9244 1.7150 0.8347 13.5777 0.9442 1312
 8.00 174 21.8867 1.7261 0.8325 13.5613 0.9421 1303
 8.00 173 21.8255 1.7772 0.8296 13.5291 0.9392 1294
 8.00 172 21.8028 1.7833 0.8287 13.5159 0.9382 1285
 8.00 171 21.7745 1.8108 0.8273 13.5017 0.9368 1276
 8.00 170 21.7295 1.8709 0.8256 13.4736 0.9351 1268
 8.00 169 21.6782 2.0143 0.8233 13.4451 0.9328 1259
 8.00 168 21.6127 2.2956 0.8204 13.4089 0.9299 1250
 8.00 167 21.5882 2.3027 0.8191 13.3970 0.9286 1241
 8.00 166 21.5640 2.3115 0.8175 13.3892 0.9270 1232
 8.00 165 21.5260 2.3488 0.8153 13.3729 0.9248 1223
 8.00 164 21.5079 2.4021 0.8135 13.3734 0.9230 1215
 8.00 163 21.4862 2.4087 0.8123 13.3630 0.9219 1206
 8.00 162 21.4529 2.4362 0.8108 13.3450 0.9203 1197
 8.00 161 21.4242 2.4860 0.8092 13.3320 0.9188 1188
 8.00 160 21.4034 2.4927 0.8082 13.3210 0.9178 1180
 8.00 159 21.3838 2.5001 0.8071 13.3123 0.9167 1171
 8.00 158 21.3641 2.5054 0.8061 13.3031 0.9156 1162
 8.00 157 21.3494 2.5089 0.8055 13.2946 0.9150 1153
 8.00 156 21.3005 2.5852 0.8039 13.2613 0.9134 1145
 8.00 155 21.2882 2.5884 0.8034 13.2540 0.9129 1136
 8.00 154 21.2708 2.6044 0.8026 13.2446 0.9122 1127
 8.00 153 21.2474 2.6142 0.8010 13.2373 0.9105 1118
 8.00 152 21.2318 2.6201 0.8002 13.2299 0.9097 1110
 8.00 151 21.2021 2.6658 0.7978 13.2240 0.9073 1101
 8.00 150 21.1867 2.6842 0.7967 13.2193 0.9063 1092
 8.00 149 21.1728 2.6874 0.7961 13.2120 0.9056 1084
 8.00 148 21.1637 2.6903 0.7958 13.2057 0.9053 1075
 8.00 147 21.1538 2.6931 0.7954 13.2000 0.9049 1066
 8.00 146 21.1393 2.7013 0.7944 13.1954 0.9039 1058
 8.00 145 21.1040 2.7402 0.7926 13.1780 0.9021 1049
 8.00 144 21.0954 2.7421 0.7922 13.1729 0.9018 1040
 8.00 143 21.0725 2.7597 0.7915 13.1573 0.9011 1032
 8.00 142 21.0440 2.8077 0.7904 13.1396 0.9000 1023
 8.00 141 21.0414 2.8116 0.7899 13.1428 0.8994 1015
 8.00 140 21.0346 2.8131 0.7896 13.1383 0.8992 1006
 8.00 139 21.0256 2.8200 0.7893 13.1328 0.8988  998
 8.00 138 21.0151 2.8320 0.7889 13.1260 0.8984  989
 8.00 137 21.0020 2.8594 0.7884 13.1176 0.8980  980
 8.00 136 20.9888 2.9023 0.7879 13.1094 0.8975  972
 8.00 135 20.9778 2.9060 0.7872 13.1056 0.8968  963
 8.00 134 20.9509 2.9258 0.7862 13.0892 0.8957  955
 8.00 133 20.9360 2.9321 0.7851 13.0852 0.8946  946
 8.00 132 20.9296 2.9342 0.7848 13.0817 0.8943  938
 8.00 131 20.9131 2.9479 0.7842 13.0708 0.8938  929
 8.00 130 20.9096 2.9496 0.7838 13.0714 0.8933  921
 8.00 129 20.9019 2.9519 0.7834 13.0678 0.8929  912
 8.00 128 20.8907 2.9664 0.7827 13.0635 0.8923  904
 8.00 127 20.8550 3.0648 0.7813 13.0418 0.8909  896
 8.00 126 20.8435 3.0700 0.7805 13.0388 0.8900  887
 8.00 125 20.8359 3.0744 0.7794 13.0417 0.8889  879
 8.00 124 20.8299 3.0996 0.7779 13.0507 0.8875  870
 8.00 123 20.8224 3.1133 0.7773 13.0497 0.8868  862
 8.00 122 20.8097 3.1184 0.7765 13.0446 0.8860  854
 8.00 121 20.7945 3.1390 0.7754 13.0406 0.8849  845
 8.00 120 20.7799 3.1512 0.7743 13.0368 0.8838  837
 8.00 119 20.7659 3.1577 0.7730 13.0357 0.8825  828
 8.00 118 20.7444 3.1690 0.7711 13.0331 0.8807  820
 8.00 117 20.7365 3.1718 0.7706 13.0303 0.8802  812
 8.00 116 20.7266 3.1759 0.7699 13.0275 0.8794  804
 8.00 115 20.7125 3.1888 0.7691 13.0215 0.8786  795
 8.00 114 20.6949 3.1972 0.7676 13.0192 0.8771  787
 8.00 113 20.6774 3.2186 0.7661 13.0166 0.8756  779
 8.00 112 20.6685 3.2228 0.7653 13.0151 0.8749  770
 8.00 111 20.6657 3.2233 0.7651 13.0143 0.8747  762
 8.00 110 20.6641 3.2317 0.7647 13.0173 0.8742  754
 8.00 109 20.6569 3.2344 0.7641 13.0154 0.8737  746
 8.00 108 20.6471 3.2382 0.7634 13.0136 0.8729  738
 8.00 107 20.6420 3.2436 0.7630 13.0119 0.8725  729
 8.00 106 20.6326 3.2727 0.7624 13.0091 0.8719  721
 8.00 105 20.6280 3.2745 0.7620 13.0079 0.8715  713
 8.00 104 20.6225 3.2762 0.7617 13.0060 0.8712  705
 8.00 103 20.6181 3.2800 0.7614 13.0046 0.8709  697
 8.00 102 20.6125 3.2809 0.7609 13.0033 0.8704  689
 8.00 101 20.5830 3.2985 0.7596 12.9868 0.8691  680
 8.00 100 20.5550 3.3431 0.7581 12.9740 0.8676  672
 8.00 99 20.5450 3.3487 0.7572 12.9730 0.8667  664
 8.00 98 20.5402 3.3508 0.7568 12.9721 0.8663  656
 8.00 97 20.5366 3.3513 0.7566 12.9707 0.8661  648
 8.00 96 20.5272 3.3590 0.7561 12.9659 0.8657  640
 8.00 95 20.5186 3.3649 0.7551 12.9678 0.8646  632
 8.00 94 20.5129 3.3679 0.7546 12.9671 0.8641  624
 8.00 93 20.5029 3.3862 0.7535 12.9678 0.8630  616
 8.00 92 20.4804 3.5590 0.7514 12.9669 0.8609  608
 8.00 91 20.4696 3.5689 0.7507 12.9623 0.8603  600
 8.00 90 20.4631 3.5718 0.7501 12.9624 0.8596  592
 8.00 89 20.4499 3.5939 0.7487 12.9633 0.8582  584
 8.00 88 20.4323 3.6454 0.7470 12.9619 0.8566  576
 8.00 87 20.4251 3.6569 0.7464 12.9609 0.8559  569
 8.00 86 20.4244 3.6571 0.7464 12.9607 0.8559  561
 8.00 85 20.4217 3.6594 0.7463 12.9591 0.8558  553
 8.00 84 20.4191 3.6662 0.7461 12.9581 0.8556  545
 8.00 83 20.4130 3.6716 0.7453 12.9604 0.8548  537
 8.00 82 20.4094 3.6727 0.7449 12.9603 0.8544  529
 8.00 81 20.4061 3.6742 0.7446 12.9605 0.8541  522
 8.00 80 20.3986 3.6849 0.7440 12.9588 0.8535  514
 8.00 79 20.3834 3.7261 0.7431 12.9529 0.8526  506
 8.00 78 20.3770 3.7295 0.7424 12.9529 0.8519  498
 8.00 77 20.3740 3.7305 0.7421 12.9534 0.8516  491
 8.00 76 20.3712 3.7391 0.7417 12.9540 0.8512  483
 8.00 75 20.3601 3.7461 0.7406 12.9540 0.8501  475
 8.00 74 20.3346 3.7789 0.7389 12.9453 0.8485  467
 8.00 73 20.3291 3.7809 0.7383 12.9465 0.8478  460
 8.00 72 20.3249 3.7826 0.7377 12.9481 0.8472  452
 8.00 71 20.3246 3.7831 0.7375 12.9493 0.8471  445
 8.00 70 20.3204 3.7868 0.7369 12.9509 0.8465  437
 8.00 69 20.3081 3.8211 0.7359 12.9496 0.8454  429
 8.00 68 20.2926 3.8262 0.7342 12.9504 0.8437  422
 8.00 67 20.2817 3.8430 0.7333 12.9491 0.8428  414
 8.00 66 20.2701 3.8653 0.7325 12.9454 0.8420  407
 8.00 65 20.2664 3.9096 0.7309 12.9570 0.8405  399
 8.00 64 20.2626 3.9123 0.7303 12.9598 0.8398  392
 8.00 63 20.2597 3.9144 0.7298 12.9620 0.8393  385
 8.00 62 20.2608 3.9153 0.7296 12.9650 0.8376  377
 8.00 61 20.2544 3.9218 0.7286 12.9688 0.8365  370
 8.00 60 20.2385 4.2279 0.7267 12.9717 0.8347  362
 8.00 59 20.2209 4.2348 0.7248 12.9725 0.8328  355
 8.00 58 20.2089 4.2422 0.7233 12.9764 0.8312  348
 8.00 57 20.1957 4.2544 0.7217 12.9787 0.8297  340
 8.00 56 20.1980 4.2560 0.7216 12.9823 0.8295  333
 8.00 55 20.1926 4.2682 0.7206 12.9867 0.8286  326
 8.00 54 20.1828 4.2827 0.7191 12.9917 0.8271  319
 8.00 53 20.1707 4.2914 0.7174 12.9970 0.8253  312
 8.00 52 20.1563 4.3845 0.7152 13.0044 0.8232  304
 8.00 51 20.1480 4.4051 0.7131 13.0167 0.8211  297
 8.00 50 20.1530 4.4087 0.7125 13.0281 0.8205  290
 8.00 49 20.1621 4.4131 0.7121 13.0415 0.8172  283
 8.00 48 20.1281 5.0158 0.7083 13.0456 0.8134  276
 8.00 47 20.1194 5.0267 0.7062 13.0570 0.8114  269
 8.00 46 20.1070 5.0372 0.7037 13.0702 0.8088  262
 8.00 45 20.1135 5.1013 0.7020 13.0932 0.8072  255
 8.00 44 20.1235 5.1055 0.7013 13.1107 0.8064  248
 8.00 43 20.1209 5.1207 0.6986 13.1347 0.8038  241
 8.00 42 20.0964 5.3313 0.6962 13.1344 0.8014  234
 8.00 41 20.1070 5.3570 0.6948 13.1595 0.7999  228
 8.00 40 20.0903 5.6164 0.6913 13.1769 0.7965  221
 8.00 39 20.0898 5.7109 0.6896 13.1933 0.7948  214
 8.00 38 20.0714 5.7559 0.6867 13.2041 0.7919  207
 8.00 37 20.0563 5.8440 0.6842 13.2143 0.7894  201
 8.00 36 20.0446 6.1816 0.6797 13.2473 0.7849  194
 8.00 35 20.0204 6.2312 0.6741 13.2792 0.7793  188
 8.00 34 20.0061 6.2785 0.6691 13.3155 0.7742  181
 8.00 33 20.0113 6.3220 0.6659 13.3519 0.7711  174
 8.00 32 20.0450 6.3525 0.6651 13.3936 0.7703  168
 8.00 31 20.0801 6.4148 0.6639 13.4409 0.7691  162
 8.00 30 20.1038 6.5354 0.6625 13.4788 0.7677  155
 8.00 29 20.1226 6.5735 0.6602 13.5207 0.7653  149
 8.00 28 20.1420 6.9229 0.6561 13.5812 0.7612  143
 8.00 27 20.2222 6.9588 0.6549 13.6728 0.7523  136
 8.00 26 20.2736 7.2039 0.6500 13.7731 0.7474  130
 8.00 25 20.3651 7.3488 0.6476 13.8886 0.7450  124
 8.00 24 20.5598 9.1959 0.6408 14.1521 0.7382  118
 8.00 23 20.7905 9.9474 0.6358 14.4323 0.7332  112
 8.00 22 20.9228 11.3481 0.6319 14.6042 0.7292  106
 8.00 21 21.0513 12.0378 0.6283 14.7682 0.7257  100
 8.00 20 21.2171 12.3216 0.6235 14.9820 0.7209   94
 8.00 19 21.5047 12.9109 0.6104 15.4008 0.7078   89
 8.00 18 22.0214 13.1587 0.6061 15.9599 0.6666   83
 8.00 17 22.5082 13.7194 0.5955 16.5533 0.6559   77
 8.00 16 22.9062 17.2058 0.5870 17.0365 0.6474   72
 8.00 15 23.5718 22.2350 0.5779 17.7925 0.6130   67
 8.00 14 24.2725 24.6763 0.5704 18.5688 0.6055   61
 8.00 13 25.2196 30.3025 0.5602 19.6180 0.5953   56
 8.00 12 26.0756 33.3225 0.5554 20.5214 0.5905   51
 8.00 11 27.1089 34.2724 0.5529 21.5801 0.5880   46
 8.00 10 28.2399 39.7421 0.5475 22.7651 0.5826   41
 8.00 9 31.2209 48.2964 0.5350 25.8712 0.5701   37
 8.00 8 35.7056 71.1097 0.5110 30.5951 0.5461   32
 8.00 7 42.7742 78.2918 0.5037 37.7377 0.5387   28
 8.00 6 71.4842 141.7898 0.4837 66.6474 0.5188   24
 8.00 5 108.8347 197.8005 0.4679 104.1555 0.5030   20
 8.00 4 152.8843 218.7393 0.4392 148.4919 0.3403   16
 8.00 3 216.4506 272.6048 0.4149 212.3018 0.3159   13
 8.00 2 584.9260 982.1301 0.3664 581.2616 0.1854   10
 8.00 1 5552.9604 4872.3136 0.2915 5550.0453 0.0000    8


==> data/pyruni.txt <==
 10.1762 1.4192 2.6645 29.5000 256
 20.0013 2.8443 1.9505 20.5000 221
 30.1387 4.0669 1.4538 18.2500 84
 40.3932 5.1055 1.2371 16.0000 53
 50.0388 6.1728 1.1411 14.0000 71
 60.3558 7.0972 1.0386 12.7500 54
 70.1124 8.0170 0.9700 11.7500 54
 80.1381 8.7869 0.9064 11.0000 53
 90.0036 9.7234 0.8454 10.5000 47
 100.1066 10.7260 0.7979 10.0000 44
 110.2733 11.5643 0.7830 9.2500 53
 120.0097 12.2949 0.7193 9.2500 37
 130.5966 13.1612 0.6987 8.7500 41
 140.2257 14.0184 0.6698 8.5000 36
 150.4472 14.7776 0.6431 8.2500 27
 160.5668 15.7929 0.6413 7.7500 43
 170.4410 16.5376 0.6242 7.5000 43
 180.1069 17.3781 0.6110 7.2500 44
 190.3913 17.5777 0.5779 7.2500 27
 202.9185 18.3897 0.5615 7.0000 27
 216.8528 19.3788 0.5447 6.7500 27
 232.4223 20.4513 0.5277 6.5000 27
 232.4223 20.4513 0.5277 6.5000 27
 249.7241 21.5063 0.5106 6.2500 27
 256.0219 22.8480 0.4980 6.2500 26
 269.1695 22.9347 0.4933 6.0000 27
 275.8171 24.3163 0.4814 6.0000 26
 290.9378 24.5554 0.4761 5.7500 27
 290.9378 24.5554 0.4761 5.7500 27
 315.2673 26.2352 0.4591 5.5000 27
 315.2673 26.2352 0.4591 5.5000 27
 322.8191 27.7507 0.4484 5.5000 26
 343.1602 28.0386 0.4417 5.2500 27
 343.1602 28.0386 0.4417 5.2500 27
 351.2699 29.6164 0.4315 5.2500 26
 375.3571 30.3957 0.4238 5.0000 27
 375.3571 30.3957 0.4238 5.0000 27
 384.0852 31.9874 0.4141 5.0000 26
 412.3709 32.5596 0.4059 4.7500 27
 412.3709 32.5596 0.4059 4.7500 27
 412.3709 32.5596 0.4059 4.7500 27
 421.9651 34.2568 0.3966 4.7500 26
 433.1131 35.1807 0.3863 4.7500 22
 455.5948 35.2678 0.3875 4.5000 27
 455.5948 35.2678 0.3875 4.5000 27
 466.2052 37.0970 0.3786 4.5000 26
 470.7403 37.5820 0.3749 4.5000 24
 485.5386 38.4436 0.3634 4.5000 21
 505.6798 38.5523 0.3694 4.2500 27
 505.6798 38.5523 0.3694 4.2500 27


==> data/pyruni8_log.txt <==
 8.00 256 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 255 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 254 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 253 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 252 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 251 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 250 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 249 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 248 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 247 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 246 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 245 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 244 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 243 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 242 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 241 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 240 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 239 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 238 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 237 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 236 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 235 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 234 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 233 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 232 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 231 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 230 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 229 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 228 22.6203 0.0000 0.8688 13.9327 0.9794    8
 8.00 227 22.6242 0.0010 0.8686 13.9386 0.9792    8
 8.00 226 22.6401 0.0040 0.8680 13.9601 0.9787    8
 8.00 225 22.6630 0.0093 0.8673 13.9900 0.9780    8
 8.00 224 22.6748 0.0137 0.8660 14.0147 0.9767    8
 8.00 223 22.6739 0.0147 0.8657 14.0166 0.9764    8
 8.00 222 22.6836 0.0196 0.8650 14.0337 0.9757    8
 8.00 221 22.6893 0.0231 0.8643 14.0465 0.9750    8
 8.00 220 22.6986 0.0298 0.8633 14.0656 0.9740    8
 8.00 219 22.7096 0.0359 0.8623 14.0870 0.9729    8
 8.00 218 22.7164 0.0425 0.8610 14.1061 0.9717    8
 8.00 217 22.7294 0.0538 0.8593 14.1368 0.9699    8
 8.00 216 22.7490 0.0685 0.8568 14.1811 0.9675    8
 8.00 215 22.7627 0.0795 0.8549 14.2138 0.9656    8
 8.00 214 22.7843 0.0963 0.8524 14.2605 0.9631    8
 8.00 213 22.7946 0.1118 0.8498 14.2967 0.9605    8
 8.00 212 22.8095 0.1270 0.8474 14.3351 0.9581    8
 8.00 211 22.8198 0.1387 0.8455 14.3645 0.9562    8
 8.00 210 22.8237 0.1499 0.8438 14.3858 0.9545    8
 8.00 209 22.8276 0.1596 0.8421 14.4066 0.9528    8
 8.00 208 22.8349 0.1707 0.8406 14.4292 0.9512    8
 8.00 207 22.8331 0.1760 0.8397 14.4358 0.9504    8
 8.00 206 22.8363 0.1827 0.8389 14.4469 0.9496    8
 8.00 205 22.8384 0.1873 0.8382 14.4567 0.9488    8
 8.00 204 22.8382 0.1913 0.8376 14.4623 0.9483    8
 8.00 203 22.8362 0.1949 0.8370 14.4660 0.9477    8
 8.00 202 22.8369 0.1984 0.8367 14.4703 0.9473    8
 8.00 201 22.8343 0.2010 0.8361 14.4732 0.9468    8
 8.00 200 22.8318 0.2041 0.8357 14.4747 0.9464    8
 8.00 199 22.8294 0.2075 0.8351 14.4781 0.9458    8
 8.00 198 22.8246 0.2115 0.8347 14.4773 0.9454    8
 8.00 197 22.8236 0.2144 0.8342 14.4813 0.9449    8
 8.00 196 22.8185 0.2191 0.8335 14.4840 0.9441    8
 8.00 195 22.8104 0.2228 0.8327 14.4830 0.9434    8
 8.00 194 22.8047 0.2253 0.8322 14.4824 0.9429    8
 8.00 193 22.7992 0.2281 0.8317 14.4819 0.9424    8
 8.00 192 22.7963 0.2310 0.8312 14.4841 0.9419    8
 8.00 191 22.7963 0.2315 0.8311 14.4857 0.9417    8
 8.00 190 22.7911 0.2340 0.8306 14.4847 0.9413    8
 8.00 189 22.7854 0.2382 0.8300 14.4853 0.9407    8
 8.00 188 22.7767 0.2434 0.8292 14.4849 0.9399    8
 8.00 187 22.7693 0.2479 0.8285 14.4845 0.9392    8
 8.00 186 22.7655 0.2531 0.8279 14.4869 0.9385    8
 8.00 185 22.7544 0.2582 0.8270 14.4844 0.9377    8
 8.00 184 22.7490 0.2626 0.8262 14.4873 0.9368    8
 8.00 183 22.7488 0.2642 0.8259 14.4897 0.9366    8
 8.00 182 22.7349 0.2693 0.8251 14.4842 0.9357    8
 8.00 181 22.7205 0.2756 0.8240 14.4807 0.9347    8
 8.00 180 22.7056 0.2830 0.8229 14.4769 0.9335    8
 8.00 179 22.6899 0.2933 0.8217 14.4731 0.9324    8
 8.00 178 22.6775 0.2991 0.8206 14.4716 0.9313    8
 8.00 177 22.6639 0.3061 0.8195 14.4691 0.9302    8
 8.00 176 22.6514 0.3120 0.8184 14.4671 0.9291    8
 8.00 175 22.6453 0.3139 0.8179 14.4660 0.9286    8
 8.00 174 22.6199 0.3233 0.8165 14.4552 0.9271    8
 8.00 173 22.5900 0.3355 0.8149 14.4413 0.9255    8
 8.00 172 22.5679 0.3450 0.8136 14.4317 0.9243    8
 8.00 171 22.5467 0.3555 0.8122 14.4243 0.9229    8
 8.00 170 22.5217 0.3651 0.8109 14.4128 0.9216    8
 8.00 169 22.5045 0.3714 0.8097 14.4074 0.9204    8
 8.00 168 22.4759 0.3811 0.8083 14.3930 0.9190    8
 8.00 167 22.4627 0.3858 0.8074 14.3889 0.9180    8
 8.00 166 22.4457 0.3914 0.8064 14.3818 0.9171    8
 8.00 165 22.4242 0.3981 0.8053 14.3715 0.9159    8
 8.00 164 22.4098 0.4026 0.8044 14.3654 0.9151    8
 8.00 163 22.3987 0.4070 0.8037 14.3621 0.9143    8
 8.00 162 22.3745 0.4152 0.8026 14.3487 0.9132    8
 8.00 161 22.3601 0.4208 0.8016 14.3443 0.9123    8
 8.00 160 22.3316 0.4295 0.8000 14.3312 0.9107    8
 8.00 159 22.3273 0.4307 0.7997 14.3303 0.9104    8
 8.00 158 22.3062 0.4370 0.7987 14.3195 0.9093    8
 8.00 157 22.2925 0.4402 0.7980 14.3125 0.9087    8
 8.00 156 22.2832 0.4438 0.7975 14.3077 0.9082    8
 8.00 155 22.2736 0.4467 0.7971 14.3028 0.9077    8
 8.00 154 22.2650 0.4497 0.7965 14.2998 0.9072    8
 8.00 153 22.2529 0.4530 0.7960 14.2928 0.9067    8
 8.00 152 22.2416 0.4564 0.7956 14.2857 0.9063    8
 8.00 151 22.2342 0.4579 0.7953 14.2815 0.9059    8
 8.00 150 22.2165 0.4633 0.7945 14.2715 0.9052    8
 8.00 149 22.2079 0.4652 0.7941 14.2665 0.9048    8
 8.00 148 22.1995 0.4684 0.7938 14.2612 0.9045    8
 8.00 147 22.1908 0.4713 0.7935 14.2553 0.9042    8
 8.00 146 22.1868 0.4722 0.7934 14.2529 0.9041    8
 8.00 145 22.1789 0.4740 0.7930 14.2486 0.9037    8
 8.00 144 22.1747 0.4749 0.7928 14.2464 0.9035    8
 8.00 143 22.1708 0.4755 0.7926 14.2443 0.9033    8
 8.00 142 22.1672 0.4772 0.7923 14.2442 0.9030    8
 8.00 141 22.1596 0.4797 0.7919 14.2402 0.9026    8
 8.00 140 22.1526 0.4814 0.7917 14.2360 0.9023    8
 8.00 139 22.1469 0.4827 0.7914 14.2327 0.9021    8
 8.00 138 22.1403 0.4843 0.7912 14.2284 0.9019    8
 8.00 137 22.1380 0.4850 0.7911 14.2271 0.9018    8
 8.00 136 22.1370 0.4852 0.7910 14.2266 0.9017    8
 8.00 135 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 134 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 133 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 132 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 131 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 130 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 129 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 128 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 127 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 126 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 125 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 124 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 123 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 122 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 121 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 120 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 119 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 118 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 117 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 116 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 115 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 114 22.1346 0.4858 0.7910 14.2249 0.9016    8
 8.00 113 22.0977 0.4913 0.7903 14.1944 0.9010    8
 8.00 112 22.0327 0.5245 0.7882 14.1511 0.8988    8
 8.00 111 22.0110 0.5312 0.7871 14.1405 0.8977    8
 8.00 110 21.9939 0.5463 0.7854 14.1404 0.8960    8
 8.00 109 21.9756 0.5737 0.7831 14.1448 0.8938    8
 8.00 108 21.9164 0.6199 0.7789 14.1272 0.8896    8
 8.00 107 21.8661 0.6637 0.7746 14.1205 0.8852    8
 8.00 106 21.8398 0.7259 0.7696 14.1436 0.8803    8
 8.00 105 21.8248 0.7725 0.7660 14.1651 0.8766    8
 8.00 104 21.8059 0.8104 0.7627 14.1787 0.8734    8
 8.00 103 21.7911 0.8287 0.7610 14.1807 0.8717    8
 8.00 102 21.7868 0.8467 0.7597 14.1896 0.8704    8
 8.00 101 21.7807 0.8592 0.7588 14.1930 0.8694    8
 8.00 100 21.7785 0.8709 0.7578 14.2005 0.8685    8
 8.00 99 21.7747 0.8827 0.7568 14.2070 0.8674    8
 8.00 98 21.7721 0.8949 0.7555 14.2168 0.8662    8
 8.00 97 21.7586 0.9130 0.7543 14.2158 0.8650    8
 8.00 96 21.7505 0.9258 0.7533 14.2179 0.8639    8
 8.00 95 21.7523 0.9298 0.7527 14.2255 0.8634    8
 8.00 94 21.7442 0.9462 0.7512 14.2318 0.8619    8
 8.00 93 21.7321 0.9620 0.7499 14.2333 0.8606    8
 8.00 92 21.7061 0.9849 0.7482 14.2244 0.8588    8
 8.00 91 21.7083 0.9914 0.7473 14.2353 0.8580    8
 8.00 90 21.6900 1.0168 0.7451 14.2391 0.8558    8
 8.00 89 21.6773 1.0557 0.7427 14.2501 0.8534    8
 8.00 88 21.6659 1.0853 0.7405 14.2605 0.8512    8
 8.00 87 21.6633 1.0963 0.7387 14.2762 0.8494    8
 8.00 86 21.6314 1.1383 0.7358 14.2733 0.8465    8
 8.00 85 21.6211 1.1749 0.7330 14.2908 0.8437    8
 8.00 84 21.6094 1.2010 0.7304 14.3054 0.8411    8
 8.00 83 21.6091 1.2235 0.7285 14.3242 0.8392    8
 8.00 82 21.5944 1.2523 0.7265 14.3290 0.8372    8
 8.00 81 21.5904 1.2684 0.7247 14.3434 0.8354    8
 8.00 80 21.5903 1.2937 0.7222 14.3680 0.8329    8
 8.00 79 21.5870 1.3029 0.7208 14.3791 0.8315    8
 8.00 78 21.5706 1.3168 0.7196 14.3742 0.8303    8
 8.00 77 21.5622 1.3294 0.7186 14.3760 0.8293    8
 8.00 76 21.5552 1.3408 0.7177 14.3784 0.8283    8
 8.00 75 21.5567 1.3471 0.7167 14.3899 0.8274    8
 8.00 74 21.5504 1.3536 0.7160 14.3908 0.8266    8
 8.00 73 21.5447 1.3633 0.7155 14.3894 0.8262    8
 8.00 72 21.5383 1.3725 0.7149 14.3888 0.8256    8
 8.00 71 21.5324 1.3780 0.7143 14.3891 0.8250    8
 8.00 70 21.5267 1.3876 0.7137 14.3897 0.8244    8
 8.00 69 21.5235 1.3931 0.7132 14.3912 0.8239    8
 8.00 68 21.5209 1.3963 0.7131 14.3902 0.8237    8
 8.00 67 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 66 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 65 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 64 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 63 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 62 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 61 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 60 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 59 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 58 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 57 21.5180 1.3984 0.7131 14.3873 0.8237    8
 8.00 56 21.4486 1.5739 0.7105 14.3438 0.8211    8
 8.00 55 21.4020 1.6990 0.7077 14.3255 0.8183    8
 8.00 54 21.3205 1.9973 0.7015 14.3050 0.8122    8
 8.00 53 21.3288 2.4116 0.6922 14.4068 0.8029    8
 8.00 52 21.3691 2.7679 0.6853 14.5160 0.7960    8
 8.00 51 21.3729 2.9235 0.6823 14.5498 0.7930    8
 8.00 50 21.3697 3.0280 0.6803 14.5663 0.7910    8
 8.00 49 21.3897 3.1631 0.6780 14.6093 0.7887    8
 8.00 48 21.3764 3.2897 0.6758 14.6187 0.7864    8
 8.00 47 21.3958 3.3683 0.6739 14.6565 0.7846    8
 8.00 46 21.4020 3.5247 0.6709 14.6931 0.7816    8
 8.00 45 21.4292 3.6338 0.6679 14.7506 0.7785    8
 8.00 44 21.4201 3.8795 0.6633 14.7871 0.7740    8
 8.00 43 21.4238 4.0282 0.6584 14.8398 0.7691    8
 8.00 42 21.4464 4.3296 0.6530 14.9165 0.7637    8
 8.00 41 21.4753 4.5028 0.6491 14.9843 0.7598    8
 8.00 40 21.5416 4.7278 0.6447 15.0943 0.7554    8
 8.00 39 21.5182 4.8308 0.6420 15.0979 0.7527    8
 8.00 38 21.5310 4.9193 0.6401 15.1305 0.7507    8
 8.00 37 21.5165 4.9964 0.6383 15.1338 0.7489    8
 8.00 36 21.5245 5.0559 0.6372 15.1525 0.7479    8
 8.00 35 21.5661 5.1017 0.6359 15.2068 0.7466    8
 8.00 34 21.5513 5.1398 0.6354 15.1973 0.7461    8
 8.00 33 21.5498 5.1497 0.6354 15.1958 0.7461    8
 8.00 32 21.5498 5.1497 0.6354 15.1958 0.7461    8
 8.00 31 21.5498 5.1497 0.6354 15.1958 0.7461    8
 8.00 30 21.5498 5.1497 0.6354 15.1958 0.7461    8
 8.00 29 21.5498 5.1497 0.6354 15.1958 0.7461    8
 8.00 28 21.6009 6.1858 0.6354 15.2469 0.7461    8
 8.00 27 21.4858 8.2045 0.6270 15.2158 0.7377    8
 8.00 26 22.5228 11.3248 0.6110 16.4129 0.7217    8
 8.00 25 22.7697 12.4387 0.6062 16.7081 0.7168    8
 8.00 24 23.0413 13.2550 0.6016 17.0258 0.7122    8
 8.00 23 23.1540 14.0912 0.5965 17.1887 0.7072    8
 8.00 22 23.3841 15.2554 0.5888 17.4961 0.6995    8
 8.00 21 23.7905 17.0879 0.5784 18.0066 0.6891    8
 8.00 20 24.6287 18.9434 0.5701 18.9278 0.6808    8
 8.00 19 24.7257 19.9352 0.5655 19.0711 0.6761    8
 8.00 18 24.8423 20.5928 0.5627 19.2156 0.6733    8
 8.00 17 24.9571 20.9239 0.5609 19.3479 0.6716    8
 8.00 16 24.9600 20.9666 0.5609 19.3508 0.6716    8
 8.00 15 24.9600 20.9666 0.5609 19.3508 0.6716    8
 8.00 14 29.8248 26.9754 0.5609 24.2157 0.6716    8
 8.00 13 30.8853 40.6653 0.5365 25.5199 0.6472    8
 8.00 12 34.0046 49.4938 0.5270 28.7351 0.6376    8
 8.00 11 37.6206 59.7566 0.5143 32.4772 0.6250    8
 8.00 10 43.4134 75.1951 0.4957 38.4559 0.6064    8
 8.00 9 44.7572 81.4907 0.4884 39.8732 0.5991    8
 8.00 8 45.8262 83.7521 0.4879 40.9468 0.5986    8
 8.00 7 73.1006 111.5163 0.4879 68.2212 0.5672    8
 8.00 6 119.6731 197.6533 0.4581 115.0917 0.5374    8
 8.00 5 184.5533 280.4516 0.4271 180.2823 0.5064    8
 8.00 4 188.2534 313.5808 0.4200 184.0531 0.4993    8
 8.00 3 324.8662 556.9834 0.4038 320.8278 0.2811    8
 8.00 2 504.6421 897.2832 0.3714 500.9277 0.2487    8
 8.00 1 2545.9285 2362.4841 0.2915 2543.0134 0.0000    8


==> data/ward.txt <==
 10.0058 1.4335 2.6466 29.5000 166
 20.0313 2.8518 1.8183 21.5000 85
 30.1273 4.0698 1.4642 17.7500 61
 40.2740 5.2523 1.2844 15.0000 64
 50.0902 6.5316 1.1470 13.5000 54
 60.2264 7.4730 1.0332 12.5000 43
 70.2901 8.2712 0.9586 11.5000 42
 80.3324 9.4133 0.9093 10.5000 47
 90.1260 10.6170 0.8400 10.2500 33
 101.1971 11.4789 0.7988 9.5000 38
 110.6067 12.5469 0.7673 9.0000 39
 120.5737 13.6013 0.7290 8.7500 32
 131.5648 14.7706 0.7036 8.2500 34
 140.9027 15.7521 0.6777 8.0000 32
 150.6946 16.6027 0.6643 7.5000 39
 160.6099 17.6095 0.6434 7.2500 38
 170.6600 18.3195 0.6245 7.0000 38
 180.6923 19.1881 0.5987 7.0000 30
 195.2364 20.5016 0.5833 6.5000 37
 202.0048 20.7404 0.5698 6.5000 32
 212.3307 21.9025 0.5587 6.2500 34
 222.0985 22.6118 0.5400 6.2500 29
 235.1397 23.3630 0.5276 6.0000 30
 241.4502 24.5335 0.5247 5.7500 36
 252.0247 24.9795 0.5109 5.7500 30
 260.0514 26.3209 0.5055 5.5000 36
 270.7303 26.6532 0.4924 5.5000 31
 280.7439 28.5327 0.4864 5.2500 36
 294.3698 28.8715 0.4725 5.2500 30
 304.0856 29.6240 0.4615 5.2500 27
 312.1018 30.6795 0.4594 5.0000 33
 322.3504 31.2888 0.4509 5.0000 29
 332.4263 31.6098 0.4416 5.0000 26
 340.8569 33.2346 0.4261 5.2500 16
 353.1877 34.8274 0.4242 5.0000 20
 377.5585 35.0057 0.4034 5.0000 15
 377.5585 35.0057 0.4034 5.0000 15
 389.8448 35.3794 0.3933 5.0000 13
 401.7809 35.8947 0.3943 4.7500 17
 401.7809 35.8947 0.3943 4.7500 17
 424.2390 37.6511 0.3790 4.7500 13
 424.2390 37.6511 0.3790 4.7500 13
 430.3327 38.2442 0.3830 4.5000 19
 446.7320 38.9659 0.3735 4.5000 16
 457.7842 39.2082 0.3676 4.5000 14
 464.2676 39.9250 0.3639 4.5000 13
 490.7196 40.9114 0.3467 4.5000 11
 490.7196 40.9114 0.3467 4.5000 11
 490.7196 40.9114 0.3467 4.5000 11
 500.6370 43.4273 0.3411 4.5000 10


==> data/ward8_log.txt <==
 8.00 256 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 255 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 254 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 253 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 252 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 251 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 250 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 249 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 248 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 247 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 246 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 245 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 244 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 243 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 242 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 241 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 240 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 239 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 238 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 237 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 236 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 235 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 234 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 233 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 232 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 231 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 230 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 229 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 228 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 227 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 226 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 225 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 224 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 223 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 222 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 221 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 220 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 219 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 218 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 217 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 216 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 215 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 214 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 213 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 212 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 211 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 210 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 209 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 208 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 207 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 206 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 205 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 204 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 203 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 202 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 201 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 200 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 199 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 198 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 197 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 196 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 195 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 194 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 193 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 192 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 191 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 190 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 189 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 188 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 187 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 186 22.6203 0.0000 0.8688 13.9327 0.9783 1410
 8.00 185 22.6208 0.0002 0.8687 13.9337 0.9782 1401
 8.00 184 22.6223 0.0006 0.8686 13.9360 0.9782 1392
 8.00 183 22.6195 0.0011 0.8684 13.9352 0.9780 1383
 8.00 182 22.6215 0.0017 0.8683 13.9387 0.9778 1374
 8.00 181 22.6220 0.0025 0.8681 13.9408 0.9777 1365
 8.00 180 22.6260 0.0034 0.8679 13.9466 0.9759 1357
 8.00 179 22.6200 0.0044 0.8675 13.9450 0.9755 1348
 8.00 178 22.6148 0.0053 0.8673 13.9413 0.9753 1339
 8.00 177 22.6156 0.0063 0.8671 13.9447 0.9751 1330
 8.00 176 22.6129 0.0074 0.8667 13.9464 0.9746 1321
 8.00 175 22.6139 0.0088 0.8663 13.9505 0.9743 1312
 8.00 174 22.6166 0.0101 0.8661 13.9556 0.9741 1303
 8.00 173 22.6125 0.0116 0.8657 13.9551 0.9737 1294
 8.00 172 22.6073 0.0132 0.8653 13.9543 0.9733 1285
 8.00 171 22.5994 0.0147 0.8650 13.9496 0.9730 1276
 8.00 170 22.6026 0.0162 0.8647 13.9553 0.9727 1268
 8.00 169 22.5986 0.0179 0.8643 13.9554 0.9723 1259
 8.00 168 22.5950 0.0196 0.8639 13.9563 0.9718 1250
 8.00 167 22.5998 0.0214 0.8636 13.9640 0.9716 1241
 8.00 166 22.6035 0.0231 0.8632 13.9710 0.9712 1232
 8.00 165 22.6077 0.0248 0.8629 13.9782 0.9709 1223
 8.00 164 22.6125 0.0265 0.8628 13.9843 0.9708 1215
 8.00 163 22.6092 0.0284 0.8623 13.9864 0.9703 1206
 8.00 162 22.6121 0.0303 0.8618 13.9938 0.9698 1197
 8.00 161 22.6068 0.0324 0.8614 13.9925 0.9694 1188
 8.00 160 22.6048 0.0345 0.8611 13.9941 0.9690 1180
 8.00 159 22.6066 0.0366 0.8606 14.0001 0.9686 1171
 8.00 158 22.6083 0.0389 0.8602 14.0064 0.9682 1162
 8.00 157 22.6067 0.0414 0.8596 14.0105 0.9676 1153
 8.00 156 22.5952 0.0439 0.8591 14.0039 0.9671 1145
 8.00 155 22.5921 0.0465 0.8586 14.0063 0.9666 1136
 8.00 154 22.5887 0.0492 0.8580 14.0084 0.9660 1127
 8.00 153 22.5772 0.0519 0.8575 14.0024 0.9655 1118
 8.00 152 22.5760 0.0547 0.8569 14.0067 0.9649 1110
 8.00 151 22.5706 0.0576 0.8564 14.0063 0.9644 1101
 8.00 150 22.5605 0.0605 0.8562 13.9990 0.9641 1092
 8.00 149 22.5763 0.0635 0.8556 14.0205 0.9636 1084
 8.00 148 22.5733 0.0666 0.8550 14.0237 0.9629 1075
 8.00 147 22.5747 0.0696 0.8545 14.0298 0.9625 1066
 8.00 146 22.5647 0.0727 0.8539 14.0254 0.9619 1058
 8.00 145 22.5514 0.0757 0.8533 14.0186 0.9613 1049
 8.00 144 22.5555 0.0790 0.8526 14.0298 0.9605 1040
 8.00 143 22.5581 0.0822 0.8518 14.0399 0.9598 1032
 8.00 142 22.5414 0.0856 0.8512 14.0293 0.9592 1023
 8.00 141 22.5372 0.0891 0.8507 14.0301 0.9587 1015
 8.00 140 22.5475 0.0927 0.8501 14.0468 0.9580 1006
 8.00 139 22.5398 0.0963 0.8495 14.0446 0.9575  998
 8.00 138 22.5371 0.0999 0.8488 14.0486 0.9568  989
 8.00 137 22.5358 0.1036 0.8482 14.0541 0.9561  980
 8.00 136 22.5244 0.1074 0.8474 14.0506 0.9554  972
 8.00 135 22.5214 0.1112 0.8468 14.0534 0.9548  963
 8.00 134 22.5186 0.1150 0.8462 14.0570 0.9541  955
 8.00 133 22.5236 0.1188 0.8460 14.0639 0.9539  946
 8.00 132 22.5129 0.1228 0.8453 14.0603 0.9532  938
 8.00 131 22.5096 0.1270 0.8446 14.0640 0.9525  929
 8.00 130 22.5181 0.1314 0.8438 14.0800 0.9518  921
 8.00 129 22.5081 0.1358 0.8429 14.0792 0.9509  912
 8.00 128 22.4938 0.1402 0.8421 14.0726 0.9501  904
 8.00 127 22.4918 0.1448 0.8411 14.0806 0.9491  896
 8.00 126 22.4940 0.1493 0.8402 14.0920 0.9482  887
 8.00 125 22.4822 0.1541 0.8392 14.0902 0.9472  879
 8.00 124 22.4659 0.1589 0.8383 14.0830 0.9463  870
 8.00 123 22.4624 0.1640 0.8371 14.0910 0.9451  862
 8.00 122 22.4525 0.1692 0.8363 14.0893 0.9443  854
 8.00 121 22.4403 0.1743 0.8355 14.0857 0.9434  845
 8.00 120 22.4254 0.1797 0.8344 14.0813 0.9424  837
 8.00 119 22.4198 0.1850 0.8334 14.0854 0.9414  828
 8.00 118 22.4279 0.1903 0.8327 14.1010 0.9407  820
 8.00 117 22.4159 0.1959 0.8318 14.0980 0.9398  812
 8.00 116 22.4151 0.2014 0.8305 14.1097 0.9385  804
 8.00 115 22.4187 0.2069 0.8296 14.1223 0.9376  795
 8.00 114 22.3975 0.2125 0.8287 14.1103 0.9367  787
 8.00 113 22.3737 0.2182 0.8277 14.0963 0.9357  779
 8.00 112 22.3799 0.2239 0.8264 14.1156 0.9344  770
 8.00 111 22.3645 0.2298 0.8253 14.1119 0.9332  762
 8.00 110 22.3462 0.2357 0.8241 14.1054 0.9321  754
 8.00 109 22.3562 0.2418 0.8230 14.1258 0.9310  746
 8.00 108 22.3400 0.2481 0.8220 14.1205 0.9299  738
 8.00 107 22.3205 0.2544 0.8208 14.1127 0.9287  729
 8.00 106 22.3334 0.2607 0.8198 14.1351 0.9278  721
 8.00 105 22.3166 0.2672 0.8185 14.1312 0.9265  713
 8.00 104 22.2988 0.2737 0.8172 14.1265 0.9252  705
 8.00 103 22.2684 0.2804 0.8158 14.1106 0.9238  697
 8.00 102 22.2738 0.2870 0.8147 14.1269 0.9227  689
 8.00 101 22.2492 0.2939 0.8142 14.1071 0.9222  680
 8.00 100 22.2439 0.3010 0.8130 14.1140 0.9210  672
 8.00 99 22.2173 0.3080 0.8117 14.0999 0.9197  664
 8.00 98 22.2110 0.3153 0.8100 14.1106 0.9180  656
 8.00 97 22.2043 0.3227 0.8084 14.1198 0.9164  648
 8.00 96 22.2074 0.3302 0.8071 14.1363 0.9151  640
 8.00 95 22.2078 0.3384 0.8057 14.1510 0.9136  632
 8.00 94 22.2174 0.3466 0.8043 14.1749 0.9122  624
 8.00 93 22.2188 0.3549 0.8026 14.1924 0.9106  616
 8.00 92 22.2163 0.3637 0.8008 14.2081 0.9088  608
 8.00 91 22.2268 0.3727 0.7992 14.2346 0.9072  600
 8.00 90 22.1953 0.3824 0.7976 14.2192 0.9056  592
 8.00 89 22.1451 0.3933 0.7953 14.1923 0.9033  584
 8.00 88 22.0985 0.4043 0.7932 14.1669 0.9011  576
 8.00 87 22.0676 0.4154 0.7914 14.1540 0.8993  569
 8.00 86 22.0356 0.4267 0.7895 14.1409 0.8974  561
 8.00 85 22.0484 0.4381 0.7889 14.1593 0.8969  553
 8.00 84 22.0233 0.4457 0.7883 14.1406 0.8962  545
 8.00 83 21.9815 0.4574 0.7862 14.1192 0.8942  537
 8.00 82 21.9765 0.4696 0.7853 14.1239 0.8932  529
 8.00 81 21.9866 0.4824 0.7829 14.1574 0.8909  522
 8.00 80 22.0406 0.4957 0.7819 14.2213 0.8899  514
 8.00 79 22.0534 0.5096 0.7798 14.2557 0.8877  506
 8.00 78 22.0197 0.5243 0.7784 14.2357 0.8864  498
 8.00 77 22.0298 0.5390 0.7753 14.2771 0.8832  491
 8.00 76 21.9656 0.5537 0.7720 14.2454 0.8800  483
 8.00 75 21.9107 0.5689 0.7694 14.2162 0.8774  475
 8.00 74 21.9069 0.5844 0.7660 14.2471 0.8740  467
 8.00 73 21.8938 0.6012 0.7649 14.2446 0.8729  460
 8.00 72 21.8881 0.6183 0.7634 14.2541 0.8714  452
 8.00 71 21.9107 0.6359 0.7627 14.2835 0.8707  445
 8.00 70 21.9425 0.6548 0.7619 14.3238 0.8698  437
 8.00 69 21.9375 0.6739 0.7608 14.3299 0.8687  429
 8.00 68 21.9800 0.6937 0.7601 14.3785 0.8681  422
 8.00 67 21.8928 0.7145 0.7583 14.3102 0.8662  414
 8.00 66 21.8680 0.7368 0.7562 14.3063 0.8641  407
 8.00 65 21.8879 0.7604 0.7549 14.3393 0.8628  399
 8.00 64 21.8927 0.7879 0.7529 14.3637 0.8609  392
 8.00 63 21.8057 0.8154 0.7504 14.3015 0.8584  385
 8.00 62 21.8980 0.8434 0.7496 14.4016 0.8470  377
 8.00 61 21.8985 0.8732 0.7483 14.4151 0.8457  370
 8.00 60 21.9336 0.9060 0.7471 14.4625 0.8445  362
 8.00 59 21.9531 0.9403 0.7445 14.5082 0.8419  355
 8.00 58 21.9060 0.9752 0.7433 14.4734 0.8406  348
 8.00 57 21.9465 1.0103 0.7428 14.5184 0.8402  340
 8.00 56 21.9474 1.0463 0.7414 14.5335 0.8388  333
 8.00 55 21.9670 1.0845 0.7392 14.5748 0.8366  326
 8.00 54 21.9836 1.1245 0.7380 14.6036 0.8354  319
 8.00 53 21.9948 1.1665 0.7361 14.6341 0.8335  312
 8.00 52 22.0061 1.2138 0.7349 14.6575 0.8322  304
 8.00 51 21.9767 1.2630 0.7332 14.6445 0.8306  297
 8.00 50 22.0364 1.3149 0.7315 14.7213 0.8289  290
 8.00 49 22.0101 1.3782 0.7297 14.7133 0.8271  283
 8.00 48 22.0823 1.4454 0.7274 14.8080 0.8248  276
 8.00 47 22.1551 1.5169 0.7256 14.8992 0.8230  269
 8.00 46 22.1130 1.5932 0.7228 14.8848 0.8202  262
 8.00 45 22.1356 1.6351 0.7186 14.9500 0.8160  255
 8.00 44 22.0279 1.7198 0.7143 14.8852 0.8117  248
 8.00 43 21.9930 1.8079 0.7117 14.8757 0.8091  241
 8.00 42 22.0014 1.9001 0.7098 14.9033 0.8072  234
 8.00 41 22.0731 1.9977 0.7066 15.0071 0.8040  228
 8.00 40 22.1186 2.1099 0.7029 15.0895 0.8003  221
 8.00 39 22.0730 2.2283 0.7006 15.0673 0.7980  214
 8.00 38 22.4409 2.3633 0.6974 15.4668 0.7760  207
 8.00 37 22.3574 2.5030 0.6935 15.4227 0.7721  201
 8.00 36 22.5989 2.6763 0.6896 15.7033 0.7682  194
 8.00 35 22.5591 2.8537 0.6864 15.6956 0.7650  188
 8.00 34 22.8152 3.0566 0.6848 15.9669 0.7635  181
 8.00 33 22.6753 3.2598 0.6834 15.8417 0.7620  174
 8.00 32 22.7743 3.4719 0.6799 15.9756 0.7585  168
 8.00 31 22.9596 3.7255 0.6774 16.1855 0.7560  162
 8.00 30 22.8251 3.9941 0.6738 16.0875 0.7524  155
 8.00 29 22.6140 4.2840 0.6709 15.9046 0.7496  149
 8.00 28 22.3377 4.6399 0.6636 15.7019 0.7422  143
 8.00 27 22.6149 5.0267 0.6562 16.0526 0.7349  136
 8.00 26 22.4286 5.5051 0.6457 15.9719 0.7243  130
 8.00 25 22.6229 6.1436 0.6422 16.2010 0.7208  124
 8.00 24 23.2211 6.8653 0.6362 16.8587 0.7149  118
 8.00 23 23.3818 7.6304 0.6319 17.0632 0.7105  112
 8.00 22 23.9391 8.4200 0.6287 17.6517 0.7074  106
 8.00 21 24.6458 9.2148 0.6239 18.4065 0.7026  100
 8.00 20 25.5095 10.0769 0.6221 19.2887 0.7007   94
 8.00 19 25.9614 11.0717 0.6172 19.7895 0.6958   89
 8.00 18 26.6889 12.0681 0.6097 20.5922 0.6883   83
 8.00 17 26.7574 13.1848 0.6033 20.7241 0.6820   77
 8.00 16 26.6439 14.3841 0.5972 20.6721 0.6543   72
 8.00 15 26.2879 16.0458 0.5893 20.3951 0.6464   67
 8.00 14 25.9244 17.8402 0.5815 20.1095 0.6386   61
 8.00 13 28.8858 20.3418 0.5779 23.1066 0.6350   56
 8.00 12 29.4810 24.1776 0.5715 23.7660 0.6286   51
 8.00 11 34.0862 30.5014 0.5534 28.5525 0.6105   46
 8.00 10 33.4967 36.9466 0.5465 28.0319 0.6036   41
 8.00 9 39.8702 45.2222 0.5336 34.5337 0.5908   37
 8.00 8 43.1082 57.3275 0.5181 37.9270 0.5752   32
 8.00 7 44.4112 72.1465 0.4935 39.4767 0.5506   28
 8.00 6 53.5466 93.1604 0.4832 48.7150 0.5403   24
 8.00 5 108.2011 125.3815 0.4600 103.6008 0.3611   20
 8.00 4 145.7483 213.0435 0.4309 141.4395 0.3319   16
 8.00 3 270.8959 316.5125 0.4055 266.8413 0.3065   13
 8.00 2 400.1574 544.8825 0.3710 396.4476 0.2243   10
 8.00 1 4328.3048 4717.7240 0.2915 4325.3896 0.0000    8

